ROAM: Reinforcement Learning Optimized Adaptive Moving Target Defense for Smart Grid

Smart grids rely on distributed phasor measurement units (PMUs) and wide-area communication networks whose data-acquisition pipelines are vulnerable to stealthy false data injection (FDI) attacks that evade conventional bad-data detection (BDD). Moving target defense (MTD) counters this exposure by continuously remapping sensor identities, but existing schemes apply static or pre-scheduled randomization and are each constrained by a single failure mode: seed-based methods are fast yet fragile to key compromise, while machine learning (ML) based prediction methods are resilient yet incur prohibitive latency. Neither adapts its randomization to live threat evidence. This paper presents ROAM, a deep reinforcement learning (DRL) driven MTD framework in which a deep Q-network (DQN) agent continuously re-optimizes the sensor-to-ID mapping at the aggregation layer. At each decision step, the agent selects the deception coverage, flags the specific sensors to remap, and sets the split of the remapped sensors between seed-based and ML-prediction-based recovery, without modifying PMU hardware and while preserving IEEE C37.118 compatibility. On held-out BDD-compliant FDI scenarios across the IEEE 14-, 57-, and 118- bus systems, ROAM keeps the percentage of stealthy attacks below 3% while sustaining detection rates above 93%. Against an adaptive soft actor-critic (SAC) attacker that observes the defender's configuration, ROAM keeps stealthy attacks below 2.6% with detection above 92%. Hardware-in-the-loop testing on an OPAL-RT platform confirms real-time feasibility, with sub-18ms average shuffle execution and an average reshuffle blind window of 2.6% of the 3-s decision cycle.

==> figures/figure_link.txt <==
WAMPAC Block : https://lucid.app/lucidchart/40df0ba2-102e-4ab0-b87f-c8265d602340/edit?page=0_0&invitationId=inv_2db442c4-ff85-47a3-9285-0379834dede8#

Test Bed: https://lucid.app/lucidchart/d9f19e22-b73e-4f8f-af8e-e06927238042/edit?beaconFlowId=B7D03DD82C0B2E6D&invitationId=inv_44ef0228-a4b6-4770-82cc-3594118b40a2&page=0_0

LFC Block: https://app.diagrams.net/#DLFC.drawio#%7B%22pageId%22%3A%22RictCklvtGYkYUb8oEoo%22%7D

==> figures/hybrid_drl/training_metrics_hybrid_mtd_20250718_015920.csv <==
episodes,rewards,detection_rates,successful_attacks,state_deviations,deception_amounts,attack_accuracies,division_ratios
0,-178.51569,76.92307692307693,13.0,83.88111520079799,80,30.76923076923077,20
1,-211.50139,100.0,10.0,3.1514863710568825e-06,60,60.0,80
2,-260.35355,100.0,13.0,4.587276319507214e-06,35,76.92307692307693,80
3,-201.96736,92.3076923076923,13.0,0.2237616757425175,35,61.53846153846154,80
4,-188.80952,84.61538461538461,13.0,6.017744676281148,65,30.76923076923077,80
5,-293.0548,100.0,10.0,3.4761491942846713e-06,75,60.0,80
6,-180.84698,100.0,13.0,3.395817695898302e-06,65,53.84615384615385,80
7,-238.20723,50.0,10.0,6.8820099071458145,35,70.0,20
8,-228.8952,92.3076923076923,13.0,0.5032783113767462,70,23.076923076923077,80
9,-257.7959,100.0,13.0,5.28668875475088e-06,30,76.92307692307693,60
10,-153.58817,100.0,13.0,2.2270310190051754e-06,80,38.46153846153847,80
11,-206.31102,92.3076923076923,13.0,6.118322121477695,35,53.84615384615385,40
12,-246.6818,76.92307692307693,13.0,10.11626257731934,35,46.15384615384615,40
13,-219.62373,100.0,13.0,0.11234425148169054,60,23.076923076923077,80
14,-130.07478,100.0,13.0,1.0404530348937819e-06,65,61.53846153846154,80
15,-224.14023,100.0,13.0,5.404442610601197e-06,55,38.46153846153847,80
16,-186.54715,100.0,13.0,0.3600724288989285,45,30.76923076923077,80
17,-280.702,84.61538461538461,13.0,13.954466498259361,75,15.384615384615385,80
18,-209.90053,100.0,11.0,3.1886101903626963e-06,25,53.84615384615385,80
19,-166.79077,84.61538461538461,13.0,0.6398670597303496,45,61.53846153846154,60
20,-181.02351,92.3076923076923,13.0,2.302829059588668,45,61.53846153846154,40
21,-191.78981,92.3076923076923,13.0,0.19842376401674636,75,23.076923076923077,80
22,-208.73262,100.0,10.0,3.422227836608651e-06,25,100.0,80
23,-174.52081,80.0,10.0,0.940568335161966,45,60.0,60
24,-269.43002,100.0,13.0,3.965212089829283e-06,30,69.23076923076923,80
25,-214.77261,100.0,13.0,3.968298549099894e-06,75,61.53846153846154,80
26,-232.20438,100.0,13.0,1.6870785196238836e-06,70,46.15384615384615,80
27,-197.61563,84.61538461538461,13.0,13.006588342439414,30,61.53846153846154,80
28,-136.34976,100.0,13.0,3.5422016073295718e-06,75,23.076923076923077,80
29,-70.77415,92.3076923076923,13.0,0.1861841305832077,75,30.76923076923077,80
30,-139.04756,92.3076923076923,7.0,58.92060576441139,25,76.92307692307693,20
31,-35.972187,76.92307692307693,13.0,7.053924672109632,75,23.076923076923077,80
32,-166.12137,76.92307692307693,13.0,6.206832912811245,75,23.076923076923077,80
33,-69.91945,69.23076923076923,13.0,8.574379340208969,75,23.076923076923077,80
34,-248.15286,76.92307692307693,13.0,17.644644916689106,65,69.23076923076923,40
35,-101.528496,92.3076923076923,13.0,4.966109740775485,75,23.076923076923077,80
36,-109.385124,100.0,13.0,3.900023322863693e-06,75,0.0,80
37,-33.91779,92.3076923076923,13.0,0.2658691411925571,75,23.076923076923077,80
38,-88.46003,100.0,13.0,1.840416556757334e-06,70,53.84615384615385,80
39,-140.85718,76.92307692307693,13.0,16.278539105759997,75,23.076923076923077,80
40,-97.256744,92.3076923076923,13.0,1.7578259919045554,70,38.46153846153847,80
41,-108.159836,100.0,13.0,1.0125797432085436e-05,70,15.384615384615385,80
42,-131.57086,76.92307692307693,13.0,6.957321549792317,70,30.76923076923077,80
43,-121.12338,76.92307692307693,13.0,6.388973428951146,70,23.076923076923077,80
44,-170.0705,100.0,13.0,2.5749768342415615,50,38.46153846153847,80
45,-88.228806,92.3076923076923,13.0,0.5592718133755631,75,23.076923076923077,80
46,-152.6349,100.0,13.0,3.3320087215836423e-06,70,38.46153846153847,80
47,-117.574196,92.3076923076923,13.0,1.736863748587101,70,7.6923076923076925,80
48,-24.844084,84.61538461538461,13.0,1.4328056455249352,70,30.76923076923077,80
49,-127.51203,76.92307692307693,13.0,44.80153907052506,70,23.076923076923077,80
50,-52.94036,61.53846153846154,13.0,19.84491397370022,70,23.076923076923077,80
51,-238.29321,92.3076923076923,13.0,15.461909136971316,70,23.076923076923077,80
52,-71.77836,76.92307692307693,13.0,19.605888965261578,70,7.6923076923076925,80
53,-107.4835,53.84615384615385,13.0,12.781728138593904,70,15.384615384615385,80
54,-117.426704,92.3076923076923,13.0,6.022753697290429,70,38.46153846153847,80
55,-135.27785,92.3076923076923,13.0,0.20688041905850488,70,46.15384615384615,80
56,-104.272545,84.61538461538461,13.0,3.991512564736508,70,30.76923076923077,80
57,-161.91301,100.0,13.0,4.931703452123006e-06,70,84.61538461538461,80
58,-89.56304,84.61538461538461,13.0,9.074599065746295,70,23.076923076923077,80
59,-150.90479,92.3076923076923,13.0,0.27670513567239735,70,46.15384615384615,80
60,-102.0982,92.3076923076923,13.0,0.37591552871666356,70,23.076923076923077,80
61,-99.970695,100.0,13.0,1.0099424884881026e-06,70,53.84615384615385,80
62,-127.764206,92.3076923076923,13.0,0.20900349774329108,70,30.76923076923077,80
63,-185.34512,76.92307692307693,13.0,6.246904641538571,70,7.6923076923076925,80
64,-144.31322,92.3076923076923,13.0,0.23274692002855776,70,92.3076923076923,80
65,-187.07256,84.61538461538461,13.0,6.017743801293973,70,46.15384615384615,80
66,-178.19373,69.23076923076923,13.0,5.629572428202795,70,15.384615384615385,80
67,-97.72148,84.61538461538461,13.0,7.46386618724284,70,15.384615384615385,80
68,-83.14312,92.3076923076923,13.0,2.8049163413260865,70,30.76923076923077,80
69,-134.64389,76.92307692307693,13.0,16.507828299487347,70,23.076923076923077,80
70,-108.15735,92.3076923076923,13.0,1.2434169435163975,70,23.076923076923077,80
71,-89.82612,84.61538461538461,13.0,6.0177447077130655,70,38.46153846153847,80
72,-84.35995,76.92307692307693,13.0,1.992627185663807,70,7.6923076923076925,80
73,-182.07121,100.0,13.0,4.50495371911591e-06,70,23.076923076923077,80
74,-160.95082,100.0,13.0,6.788525018030474e-06,70,15.384615384615385,80
75,-31.35676,92.3076923076923,13.0,0.09272665026475578,70,23.076923076923077,80
76,-120.91558,76.92307692307693,13.0,4.3631704549473405,70,30.76923076923077,80
77,-146.39067,92.3076923076923,13.0,0.3034137704420364,70,38.46153846153847,80
78,-53.521194,61.53846153846154,13.0,11.338762505938227,70,7.6923076923076925,80
79,-95.75459,100.0,13.0,9.292116387505004,70,15.384615384615385,80
80,-123.1031,92.3076923076923,13.0,14.1297453497018,70,46.15384615384615,80
81,-50.20911,84.61538461538461,13.0,8.10252213944549,70,38.46153846153847,80
82,-140.91502,61.53846153846154,13.0,19.267519532259914,70,38.46153846153847,80
83,-93.65648,69.23076923076923,13.0,5.25516011175359,70,7.6923076923076925,80
84,-118.77382,92.3076923076923,13.0,2.736847821080495,55,38.46153846153847,80
85,-173.58849,100.0,13.0,4.46894464546225e-06,70,53.84615384615385,80
86,-38.254063,100.0,13.0,1.530784353032917e-06,70,38.46153846153847,80
87,-118.30564,69.23076923076923,13.0,100.0,75,30.76923076923077,40
88,-62.251865,84.61538461538461,13.0,6.017744271062175,70,46.15384615384615,80
89,-136.90747,92.3076923076923,13.0,8.098487543080058,70,30.76923076923077,80
90,-87.08052,84.61538461538461,13.0,11.258922630928355,70,15.384615384615385,80
91,-98.502266,76.92307692307693,13.0,20.14552394188151,70,15.384615384615385,80
92,-136.03177,76.92307692307693,13.0,3.827050017951459,70,7.6923076923076925,80
93,-65.57311,76.92307692307693,13.0,13.736708744295658,70,38.46153846153847,80
94,-127.44287,84.61538461538461,13.0,7.459994913897179,70,30.76923076923077,80
95,-111.52808,76.92307692307693,13.0,13.781733441074131,70,38.46153846153847,80
96,-27.70473,76.92307692307693,13.0,11.883944313568966,70,23.076923076923077,80
97,-184.75641,100.0,13.0,1.1142391461350966e-06,70,46.15384615384615,80
98,-100.126495,100.0,13.0,1.8707896138135748e-06,70,46.15384615384615,80
99,-89.86398,92.3076923076923,13.0,0.3117368855290396,70,46.15384615384615,80
100,-196.87494,84.61538461538461,13.0,1.5526481036937052,70,46.15384615384615,80
101,-95.98496,61.53846153846154,13.0,8.536116559656124,70,30.76923076923077,80
102,-135.48717,84.61538461538461,13.0,4.673380652717557,70,38.46153846153847,80
103,-190.42581,84.61538461538461,13.0,6.085313834912086,30,84.61538461538461,40
104,-154.05324,92.3076923076923,13.0,17.46261651304354,70,0.0,80
105,-99.06485,76.92307692307693,13.0,7.643746279169967,70,46.15384615384615,80
106,-135.72774,84.61538461538461,13.0,2.1510472610019917,70,30.76923076923077,80
107,-73.168526,100.0,13.0,4.978270878598373e-06,70,84.61538461538461,80
108,-140.2317,100.0,13.0,5.871160735123197e-06,30,100.0,80
109,-82.21798,100.0,13.0,0.8510621296209528,70,23.076923076923077,80
110,-109.60047,84.61538461538461,13.0,13.97157427048154,70,15.384615384615385,80
111,-53.213783,84.61538461538461,13.0,9.271249151752137,70,7.6923076923076925,80
112,-96.762215,84.61538461538461,13.0,0.09685010603716651,70,7.6923076923076925,80
113,-76.55793,92.3076923076923,13.0,14.129745951962983,70,46.15384615384615,80
114,-97.44462,76.92307692307693,13.0,6.443168849237522,70,38.46153846153847,80
115,-68.47613,92.3076923076923,13.0,0.1967313063087178,70,30.76923076923077,80
116,-65.154816,100.0,13.0,1.7006501855258574e-06,70,46.15384615384615,80
117,-101.90076,84.61538461538461,13.0,8.708509308025121,70,0.0,80
118,-66.65781,100.0,13.0,3.464596581978084e-06,70,7.6923076923076925,80
119,-59.02845,92.3076923076923,13.0,14.129748141085704,70,38.46153846153847,80
120,-196.52795,84.61538461538461,13.0,7.199761741589474,70,38.46153846153847,80
121,-140.45552,92.3076923076923,13.0,0.2419886435719923,70,15.384615384615385,80
122,-192.82664,76.92307692307693,13.0,8.685867758414762,70,7.6923076923076925,80
123,-121.561195,92.3076923076923,13.0,7.830566233905005,70,23.076923076923077,80
124,-194.04976,100.0,13.0,3.502779690665904e-06,70,61.53846153846154,80
125,-72.8107,84.61538461538461,13.0,14.173593182471016,70,7.6923076923076925,80
126,-66.87087,100.0,13.0,1.057444093009572,70,15.384615384615385,80
127,-146.47676,76.92307692307693,13.0,4.838272957557235,70,15.384615384615385,80
128,-57.153328,69.23076923076923,13.0,6.584283207442973,70,30.76923076923077,80
129,-122.27911,92.3076923076923,13.0,5.830500558300975,70,38.46153846153847,80
130,-77.65409,76.92307692307693,13.0,3.6308725013582226,70,7.6923076923076925,80
131,-162.92116,100.0,13.0,1.786094367607045e-06,70,61.53846153846154,80
132,-43.035255,84.61538461538461,13.0,1.644054667886204,70,30.76923076923077,80
133,-37.104214,100.0,13.0,3.1595595608301516e-06,70,46.15384615384615,80
134,-145.28726,76.92307692307693,13.0,12.337139185287924,70,23.076923076923077,80
135,-91.58655,92.3076923076923,13.0,10.49081928611298,70,30.76923076923077,80
136,-82.8199,84.61538461538461,13.0,7.999174270498252,70,7.6923076923076925,80
137,-49.194935,84.61538461538461,13.0,2.7116129570053915,70,23.076923076923077,80
138,-193.76627,92.3076923076923,13.0,11.137769841233304,75,15.384615384615385,80
139,-123.524414,84.61538461538461,13.0,11.171883441624232,70,7.6923076923076925,80
140,-178.23106,100.0,13.0,1.8136247892277427e-06,70,38.46153846153847,80
141,-157.7818,92.3076923076923,13.0,45.50433297971946,50,38.46153846153847,40
142,-91.85729,92.3076923076923,13.0,0.3170317953733809,70,38.46153846153847,80
143,-210.84497,100.0,13.0,1.1978004311828701e-06,70,38.46153846153847,80
144,-46.26917,92.3076923076923,13.0,3.7676706474800947,70,15.384615384615385,80
145,-112.32739,92.3076923076923,13.0,3.1665454945109124,70,15.384615384615385,80
146,-128.4171,100.0,13.0,2.9718946956649715e-06,70,53.84615384615385,80
147,-144.93297,69.23076923076923,13.0,17.632040439593418,70,23.076923076923077,80
148,-93.90182,92.3076923076923,13.0,0.26175377671977534,70,53.84615384615385,80
149,-47.332195,100.0,13.0,5.398852453162632e-06,70,15.384615384615385,80
150,-46.568512,92.3076923076923,13.0,14.129747412401612,70,38.46153846153847,80
151,-198.14153,100.0,13.0,3.0565618876126712e-06,70,23.076923076923077,80
152,-172.09814,100.0,13.0,3.0686459170334337,70,46.15384615384615,80
153,-57.337757,69.23076923076923,13.0,19.67066514627295,70,38.46153846153847,80
154,-45.747612,69.23076923076923,13.0,61.064012186998106,55,23.076923076923077,40
155,-161.9005,100.0,13.0,4.997393687488606e-06,30,46.15384615384615,80
156,-148.116,92.3076923076923,13.0,2.26091896607209,70,7.6923076923076925,80
157,-143.08528,84.61538461538461,13.0,6.017744773589482,70,46.15384615384615,80
158,-85.834755,69.23076923076923,13.0,6.5245149209941715,70,23.076923076923077,80
159,-200.08629,76.92307692307693,13.0,5.36366894606654,70,23.076923076923077,80
160,-40.588497,92.3076923076923,13.0,0.2611690603353563,70,38.46153846153847,80
161,-58.198032,92.3076923076923,13.0,0.333983804616092,70,46.15384615384615,80
162,-78.07625,100.0,13.0,2.6591778819883833e-06,70,38.46153846153847,80
163,-204.37311,92.3076923076923,13.0,43.71597830598862,70,23.076923076923077,80
164,-48.510536,76.92307692307693,13.0,15.522113028744869,70,30.76923076923077,80
165,-104.115715,92.3076923076923,13.0,0.23782917184965663,70,15.384615384615385,80
166,-121.02944,84.61538461538461,13.0,11.267743498082297,70,38.46153846153847,80
167,-118.75684,69.23076923076923,13.0,7.394935654404793,70,15.384615384615385,80
168,-133.81786,84.61538461538461,13.0,10.971597425588042,70,38.46153846153847,80
169,-166.29536,69.23076923076923,13.0,6.439142743853904,70,23.076923076923077,80
170,-106.90554,84.61538461538461,13.0,1.4617194487432135,70,38.46153846153847,80
171,-12.834345,100.0,13.0,5.6248075766176025e-06,70,15.384615384615385,80
172,-133.77527,92.3076923076923,13.0,1.243418684020967,70,23.076923076923077,80
173,-30.052605,100.0,9.0,3.080147725774727e-06,25,76.92307692307693,60
174,-81.547745,84.61538461538461,13.0,8.144568506628765,70,23.076923076923077,80
175,-71.11531,100.0,13.0,5.207455453907584e-06,70,30.76923076923077,80
176,-101.17321,76.92307692307693,13.0,4.447944436252982,70,15.384615384615385,80
177,-48.151352,100.0,13.0,9.693391774279093e-07,70,46.15384615384615,80
178,-118.65677,76.92307692307693,13.0,11.403974453179664,70,23.076923076923077,80
179,-124.663994,84.61538461538461,13.0,7.179691259387348,70,38.46153846153847,80
180,-215.67525,92.3076923076923,13.0,0.24315810699341456,70,46.15384615384615,80
181,-124.00444,100.0,13.0,2.419828302188988e-06,70,53.84615384615385,80
182,-41.01141,100.0,13.0,15.34773818137564,70,0.0,80
183,-73.55604,84.61538461538461,13.0,10.509367022111888,70,15.384615384615385,80
184,-119.38546,76.92307692307693,13.0,3.307484133647618,70,23.076923076923077,80
185,-51.58877,92.3076923076923,13.0,11.331768796460935,70,7.6923076923076925,80
186,-71.87145,84.61538461538461,13.0,7.3027207175843145,70,46.15384615384615,80
187,-100.23118,76.92307692307693,13.0,5.999516172403515,70,38.46153846153847,80
188,-89.44881,100.0,13.0,1.124292398465966e-06,70,53.84615384615385,80
189,-58.941204,92.3076923076923,13.0,0.22141866917620248,70,46.15384615384615,80
190,-44.88182,100.0,13.0,5.12592387534511e-06,70,53.84615384615385,80
191,-53.862545,76.92307692307693,13.0,2.1951436390506522,70,15.384615384615385,80
192,-116.215485,84.61538461538461,13.0,16.074950547757698,70,23.076923076923077,80
193,-165.7118,84.61538461538461,13.0,5.598672255652793,70,30.76923076923077,80
194,-98.33237,100.0,13.0,5.342743143941488e-06,40,76.92307692307693,80
195,-114.335976,92.3076923076923,13.0,0.4719791219681823,70,30.76923076923077,80
196,-48.487366,92.3076923076923,13.0,0.3174001614436905,70,38.46153846153847,80
197,-188.95618,84.61538461538461,13.0,15.85710971894698,70,30.76923076923077,80
198,-81.04542,100.0,13.0,1.3913224398433601,70,7.6923076923076925,80
199,-65.66465,84.61538461538461,13.0,13.774621927875872,70,7.6923076923076925,80
200,-163.11623,84.61538461538461,13.0,13.354704829675116,70,30.76923076923077,80
201,-66.04501,69.23076923076923,13.0,10.491990385756427,70,38.46153846153847,80
202,-187.06886,100.0,13.0,4.012170873146649e-06,70,30.76923076923077,80
203,-22.30037,76.92307692307693,13.0,10.658312623184585,70,23.076923076923077,80
204,-100.0634,92.3076923076923,13.0,0.1611185853940125,70,38.46153846153847,80
205,-170.00195,92.3076923076923,13.0,8.551087334163412,70,23.076923076923077,80
206,-118.48879,76.92307692307693,13.0,9.1506194663791,70,0.0,80
207,-109.18809,92.3076923076923,13.0,0.46291948532016947,70,15.384615384615385,80
208,-65.29155,92.3076923076923,13.0,0.4951952683622764,70,7.6923076923076925,80
209,-177.31163,92.3076923076923,13.0,0.17190901687931973,70,38.46153846153847,80
210,-102.36888,84.61538461538461,13.0,4.563866784079389,70,0.0,80
211,-223.93974,69.23076923076923,13.0,19.00172313202439,70,23.076923076923077,80
212,-139.67969,84.61538461538461,13.0,0.6767320250105989,70,15.384615384615385,80
213,-150.66391,92.3076923076923,13.0,9.45688921395473,70,46.15384615384615,80
214,-79.8076,92.3076923076923,13.0,0.624919052751246,70,15.384615384615385,80
215,-200.39929,69.23076923076923,13.0,8.195710606565754,70,23.076923076923077,80
216,-115.38921,92.3076923076923,13.0,0.49860412952435273,70,53.84615384615385,80
217,-153.79665,100.0,13.0,1.404533703843669e-06,70,53.84615384615385,80
218,-231.15652,92.3076923076923,13.0,0.23534229959729408,70,38.46153846153847,80
219,-66.31418,100.0,10.0,2.1300272109668485e-06,70,60.0,80
220,-38.019722,92.3076923076923,13.0,0.2101599821610625,70,15.384615384615385,80
221,-27.18102,61.53846153846154,13.0,12.481895483288534,70,7.6923076923076925,80
222,-90.26143,100.0,13.0,2.7883527189621914e-06,70,53.84615384615385,80
223,-120.50358,100.0,13.0,2.627184147649097e-06,70,7.6923076923076925,80
224,-110.93173,92.3076923076923,13.0,0.5475603025385427,70,46.15384615384615,80
225,-158.99985,84.61538461538461,13.0,6.350906050320878,70,23.076923076923077,80
226,-121.38535,100.0,10.0,0.1212580161756635,70,30.0,80
227,-111.77302,92.3076923076923,13.0,7.447323837926222,70,23.076923076923077,80
228,-124.1932,92.3076923076923,13.0,14.12974460427436,70,53.84615384615385,80
229,-30.94386,100.0,13.0,3.830264868955502e-06,70,0.0,80
230,-172.10013,84.61538461538461,13.0,6.65494232115745,70,23.076923076923077,80
231,-53.364315,100.0,13.0,2.964632286521756e-06,70,38.46153846153847,80
232,-116.98752,92.3076923076923,13.0,14.129747758042305,70,38.46153846153847,80
233,-84.92722,100.0,13.0,5.615029044606706e-06,70,46.15384615384615,80
234,-17.690273,100.0,13.0,4.196518677473926e-06,70,7.6923076923076925,80
235,-84.495445,84.61538461538461,13.0,1.3380612138469703,70,23.076923076923077,80
236,-116.68642,69.23076923076923,13.0,11.360147516658085,45,61.53846153846154,20
237,-161.58762,92.3076923076923,13.0,6.018087579219263,40,46.15384615384615,80
238,-115.42526,100.0,13.0,3.1850258362327423e-06,70,30.76923076923077,80
239,-113.68956,92.3076923076923,13.0,1.013179838373019,70,7.6923076923076925,80
240,-239.8315,92.3076923076923,13.0,0.3269360462046608,70,38.46153846153847,80
241,-27.93021,100.0,13.0,2.46922641212463e-06,70,46.15384615384615,80
242,-106.93113,61.53846153846154,13.0,23.226828506435677,70,23.076923076923077,80
243,-115.88775,76.92307692307693,13.0,100.0,70,15.384615384615385,20
244,-183.41109,92.3076923076923,13.0,10.642436628141347,70,15.384615384615385,80
245,-99.067535,84.61538461538461,13.0,6.111326608156193,70,15.384615384615385,80
246,-69.915886,84.61538461538461,13.0,0.694727454865288,70,23.076923076923077,80
247,-60.06775,92.3076923076923,13.0,2.6069478982610383,70,38.46153846153847,80
248,-115.4044,92.3076923076923,13.0,12.800521360210707,70,7.6923076923076925,80
249,-86.76057,92.3076923076923,13.0,0.49632373010260544,70,15.384615384615385,80

